Variable Irradiation on 1D Cloudless Eccentric Exoplanet Atmospheres

Exoplanets on eccentric orbits experience an incident stellar flux that can be markedly larger at periastron versus apoastron. This variation in instellation can lead to dramatic changes in atmospheric structure in regions of the atmosphere where the radiative and advective heating/cooling timescales are shorter than the orbital timescale. To explore this phenomenon, we develop a sophisticated one-dimensional (vertical) time-stepping atmospheric structure code, EGP+, capable of simulating the dynamic response of atmospheric thermal and chemical structure to time-dependent perturbations. Critically, EGP+ can efficiently simulate multiple orbits of a planet, thereby providing new opportunities for exoplanet modeling without the need for more computationally-expensive models. We make the simplifying assumption of cloud-free atmospheres, and apply our model to HAT-P-2b, HD~17156b, and HD~80606b, which are known to be on higher-eccentricity orbits. We find that for those planets which have Spitzer observations, our planet-to-star ratio predictions are roughly consistent with observations. However, we are unable to reproduce the observed peak offsets from periastron passage. Finally, we discuss promising pathways forward for adding new model complexity that would enable more detailed studies of clear and cloudy eccentric planets as well as worlds orbiting active host stars.

==> Response.txt <==
\documentclass[12pt, fullpage]{article}
\usepackage[margin=1in]{geometry}
\usepackage[T1]{fontenc}

\newenvironment{simplechar}{%
   \catcode`\$=12
   \catcode`\&=12
   \catcode`\#=12
   \catcode`\^=12
   \catcode`\_=12
   \catcode`\~=12
   \catcode`\%=12
}{}

\begin{document}
\begin{simplechar}

\noindent This manuscript presents a new approach to predicting the emergent spectra of eccentric hot Jupiters: by running a self consistent one-dimensional radiative-convective model with time-stepping, the authors are able to show how the atmosphere would react to the changing instellation. In other words, they can predict how a spherical-cow planet would react to seasonal forcing. This approach is complementary to energy balance models and general circulation models, both of which do a better job of capturing the horizontal gradients but are less sophisticated regarding vertical gradients and the emergent spectrum. Below I make what I hope are constructive suggestions for how to improve the manuscript before publication.

\vspace{1em}
\noindent MAJOR (BIG PICTURE) SUGGESTIONS

\noindent 1) Put spherical cow approximation in context
The authors should put their model in the context of GCMs and energy balance models in the introduction. EBMs are not mentioned in the current manuscript but offer a valuable counter-point since they capture exactly the physics missing from the 1D model (and vice versa). Examples of EBMs and other analytic models from the exoplanet literature include Cowan & Agol (2011, ApJ, 726, 82) and Ohno & Zhang (2019, ApJ, 874, 2). The authors' 1D model is operating in the limit of tau_adv << tau_rad < P_orb, i.e., the advective time is very short so heat is instantly transported in the horizontal dimensions all over the planet (hence the spherical cow approximation), but the radiative timescale at most relevant parts of the atmosphere is shorter than the orbital period (otherwise there wouldn't be eccentricity seasons).

A spherically-symmetric model cannot capture diurnal variations that drive orbital phase variations for exoplanets on circular orbits. For eccentric short-period planets the phase curves are known to be a mix of diurnal and seasonal forcing. The authors' 1D model can only capture the seasonal effects so I would expect it to be most succesful at predicting the phase variations of planets with a minimal diurnal cycle due to rapid planetary rotation. The authors need to clearly explain that the 1D model represents an average location on the planet, i.e. the incoming instellation is the planet-averaged incident flux at that point in the orbit, the reflected light is the planet-averaged reflected flux (this is a problem, see below) and the emergent flux is the planet-averaged emergent flux.

The authors parenthetically suggest that the day-night temperature pattern of a circular hot Jupiter can inform its thermal response time. But there is a complete degeneracy between the radiative and advective timescales for a planet on a circular orbit (Cowan & Agol 2011). In other words, for a planet on a circular orbit, phase curve observations merely constrain the ratio of the advective to radiative timescales. Only on eccentric planets can one break this degeneracy to independently constrain the advective and radiative timescales. This was one of the punchlines that Langton & Laughlin (2008) arrived at from hydrodynamical simulations and which Cowan & Agol (2011) inferred from energy balance models; it is certainly one of the exciting opportunities offered by eccentric exoplanets. With your 1D model the advective timescale is not accessible (neglecting advection is indeed a leading source of systematic error) but you could still hope to constrain the radiative (a.k.a. thermal) timescale, and to do so as a function of pressure.

\vspace{1em}
Response: 1D spherically symmetric radiative-convective codes have a long, deep, and productive history in the Solar System, brown dwarf, and exoplanet modeling literature. Global average temperature profiles for Solar System giants have been well reproduced since the 1980s for example (see works by Hogan, Appleby, Marley, and many others). The thousands of citation to this body of work testifies to its utility.

Since radiative time constants are long and planets are rapidly rotating, 1D models capture most of the relevant physics. For the planets considered here we are in fact most interested in global average conditions in order to motivate future observations. We wish to answer questions such as "when will the atmospheric chemistry change?", "which molecules are most favored?", and, for future model improvements, "when will cloud decks start to evaporate or form?". For such purposes our 1D code is perfectly applicable and is the correct model complexity to apply to the problem at hand. We are neither attempting nor claiming to produce spatially accurate maps of the planets. We have added text to the introduction to make these points more clearly. 
\vspace{1em}

\noindent 2) Punt on reflected light (or do it properly)
The spherical cow approach is defensible for thermal emission (it merely means that the advective timescale is much shorter than the radiative timescale) but this 1D approach does not make sense for reflected lightcurves, e.g., the Kepler and TESS lightcurves in Figure 6, which never go to zero, even when the nightside of the planet is facing the observer near transit! The simplest solution is to remove those lines from the plots, the harder approach is to hack the 1D model in order to produce plausible reflected phase variations, for example by multiplying the current curves by a Lambert phase curve. In any case, the current plots that seem to show light being reflected from the planet's nightside don't make sense.

\vspace{1em}
Response: We were mistakenly, keeping the phase angle at 0 degrees. We have now input the appropriate phase information into PICASO calculations. The code properly computes the reflected light signal itself (does not assume Lambertian phase function). We now see the appropriate reduction in the reflected light with phase angle and have updated the figures and the table accordingly to reflected these small changes. One would expect that near a phase angle of 180 degrees that there would be no reflected light from the planet, however this does not coincide with apoastron for any of these proof of concept planets and so we can never expect for the light curves to go to zero at 0 time. See figure 1 for the orbit orientations. Additionally, figure 6 is in ppm and on a log scale. Observers should understand that anything below 10ppm is effectively "zero".

\vspace{1em}
\noindent 3) Run models for XO-3b
The authors should consider running their models on the exoplanet XO-3b, which also benefitted from Spitzer phase measurements that are on the verge of being published. I am certain that those authors would appreciate having theoretical predictions to compare to! XO-3b if very similar to HAT-P-2b so should not present any fundamental modeling challenges, but the argument of periastron is very different so the resulting phase variations do not look the same. Table 1 could easily accommodate an additional column. With the addition of a fourth planet many of the figures in the paper could go from being 1 row of 3 columns to 2 rows of 2 columns. This would have the added advantage of making the plots easier to look at for readers with Zoom-enfeebled eyes.

\vspace{1em}
Response: While XO-3b is an exciting system to consider, our proof of concept planets were chosen because they were modeled by Iro & Deming (2010), span a range of periods to assess code runtime, and because they have additional observations or higher dimensional modeling. We leave the modeling of XO-3b to future work, as clouds will doubtlessly be crucial to properly interpreting that planet. We hope to hear from those authors in the future.

\vspace{1em}
\noindent MINOR COMMENTS & SUGGESTIONS

\noindent Line 12: Somewhere in the manuscript the authors should expand the EGP acronym, if only to make it easier for readers to remember. I presume it stands for Extrasolar Giant Planet, but then again who could have guessed that LG originally was short for Lucky-Goldstar?

It originally stood for Extrasolar Giant Planet but now that additional terrestrial applications are in the works this acronym no longer reflects its purpose. The full name is simply EGP.

\vspace{1em} \noindent Line 27: Please provide a citation for the statement about Mars and its eccentricity seasons: it is healthy for exoplaneteers and endoplaneteers to cite each other.

We have added a citation.

\vspace{1em} \noindent Line 41: The lower limit of e>0.5 for eccentricity to matter for exoplanets must be a function of the thermal response time: for example on Mars the 10% eccentricity matters because the planet has relatively little thermal inertia (no oceans at present).

There are many possibilities and we felt it best not to speculate here.

\vspace{1em} \noindent Line 45: There are many older papers presenting evidence for seasonal variations on exoplanets based on Spitzer phase measurements, e.g., Laughlin et al. (2009, Nature, 457, 562), Lewis et al. (2013, ApJ, 766, 95), Lanotte et al. (2014, A&A, 572, 73).

We have added these citations.

\vspace{1em} \noindent Line 49: Is the cloud dissipation timescale determined by cloud microphysics, or is it driven by the warming of the atmosphere, i.e., the thermal response timescale.

We understand that the timescale here is measured from the Kepler light curve itself. Information about the modeling of Kepler-434b is not included in the citeable source. 

\vspace{1em} \noindent Line 60: Somewhere in this paragraph would be a good place to mention energy balance models of eccentric planets (e.g., Cowan & Agol 2011). They are useless for predicting emergent spectra, but quite good for interpreting thermal phase variations and in particular the timing of the peak, e.g., Figures 15 & 16 of Lewis et al. (2013).

We added some text to the introduction pointing to the existence of energy balance models of giant planets. 


\vspace{1em} \noindent Line 88: "Typically, [vertical] energy transport in the upper atmosphere is radiation-dominated"

Added.

\vspace{1em} \noindent Line 89: "Here, convection in the deep atmosphere [...]" I couldn't tell whether this referred to the Robinson & Marley (2014) or to the current manuscript. 

Both! We have amended the sentence.

\vspace{1em} \noindent Line 105: The 0.1% threshold is not well motivated, especially since it rears its ugly head later in the manuscript as a possible source of systematic error. I presume that this threshold ensures that the authors do not contribute to the heat death of the Universe by computing countless emergent spectra of indistinguishable T-P profiles. But the reason (whatever it is) should be explicitly stated and quantified.

Precisely. This is to avoid reading in a massive million line file. We have provided additional explanation.

\vspace{1em} \noindent Line 114: Typo: "While [...] but"

Fixed.

\vspace{1em} \noindent Lines 125 and 132: Can the authors provide a hypothesis for why their models see an overall warming despite being initialized from a very sensible steady-state solution? It is probably innocuous, but it makes one worry about energy conservation: is the orbit-averaged absorbed flux equal to the orbit-averaged emergent flux?

Indeed the mean flux absorbed at depth is likely not the same as the mean incident flux. We find the very slight changes late in the model chains to be slight enough not to merit further concern here. We will explore this issue in greater depth in the future.

\vspace{1em} \noindent Line 136: The reference to direct imaging seems misplaced, since you are running models for planets entirely inaccessible with direct imaging.

We have removed this reference to avoid confusion.

\vspace{1em} \noindent Line 138: I was confused by the discussion of tidal heating. If the tidal heating is deposited deep in the planet, then won't it simply appear as a constant, uniform source of heat at the base of the atmosphere? i.e., the deep adiabat will simply be a bit hotter? I don't understand the "complicated function of depth" maybe the authors are thinking about a scenario where some of the energy is deposited at pressures where the thermal timescale is shorter than the orbital period?

We reworded the paragraph for clarity. Again, for these long period planets with substantial periastron distances, tidal heating is negligible to the planetary energy balance. Because we do not know the detailed radial profile for how energy is deposited into the interior (which depends crucially on the presence and size of a core and the unknown planetary Q for example) and because the energy transport time out of the planet varies with depth, simply adding a constant term to the internal luminosity is likely at least as flawed an assumption as simply ignoring tidal heating altogether, especially for the type of study we are conducting here.


\vspace{1em} \noindent Line 161: This fast rise and slow fall is typical of radiative heating and cooling: there is no limit to how quickly a parcel can be heated, while it can only radiate following the Stefan-Boltzmann Law. This shows up in diurnal heating and cooling, both in theory (energy balance models) and in practice here on Earth: the coolest time of day is typically right around sunrise, the hottest time of day is in the afternoon, so the heating part of the cycle is about 3x shorter than the cooling.

This is correct. We described this in text as a summary.

\vspace{1em} \noindent Figure 4: The figures were overall excellent and informative. A notable exception was Fig 4, I found it very difficult to parse. It might be easier to interpret a pair of spaghetti plots for each planet: one at periastron and another at apoastron. Also, I did not understand why H changes so dramatically for HAT-P-2b ? Where does it come from since it does not sound like you are accounting for hydrogen molecular dissociation, presumably because the spherically-averaged temperatures are too cool for that?

During manuscript preparation we found that spaghetti plots were more difficult to parse. We think it is more informative to show how different species abundances (at 100mbar) change with time rather than having two extreme cases and the entire pressure range. We have added more descriptive text.

Our chemistry indeed accounts for hydrogen molecular dissociation.


\vspace{1em} \noindent Line 170: typo: "One would expect [from different gravities] that the"

Corrected.


\vspace{1em} \noindent Line 175: you define p but the equation has Delta p. In any case, you should explain what the pressure corresponds to, presumably the pressure at the bottom of the mixed layer of the atmosphere?

We have clarified that it is the radiative timescale for a layer of thickness Delta P.


\vspace{1em} \noindent Line 177: The reference to PICASO seems out of place here, consider moving elsewhere in the manuscript.

Removed as it is cited earlier in the manuscript.

\vspace{1em} \noindent Line 188: Maybe a reference to Cooper & Showman (2006, ApJ, 649, 1048) is in order, since advection timescales are shorter than some relevant chemical timescales, i.e., the spherical cow approximation is (counter-intuitively) more accurate than local thermo-chemical equilibrium.

Given that we are very explicitly assuming 1D global mean models, we feel it would be confusing here to bring in horizontal advection.

\vspace{1em} \noindent Table 2: By "peak-to-peak" you must just mean "peak" ? In any case, it was not at all clear to me how you can have lightcurves peaking prior to periastron (I assume that's what the negative numbers mean) in the absence of heat advection.

Peak-to-peak has been replaced with "amplitude" to clarify. As to the timing with respect to periastron, the atmosphere responds on many different timescales and the Kepler and TESS bandpasses are primarily responding to the tradeoff of scattering and absorption, which in turn depends on the chemistry. Thus it is not surprising that some selected bandpasses peak prior to periastron. Even for thermal emission the flux in any bandpass depends on the vertical atmospheric structure, the time evolution of the atmosphere, and the cooling. We have added a brief comment that the response in some bandpasses peaks before periastron.

\vspace{1em} \noindent Line 202: The fact that all models show peak brightness after periastron is simply an artifact of the spherical cow approximation: with only eccentricity seasons at play, the peak of the phase curve will occur approximately one thermal time after periastron.

See previous response. We have removed this paragraph because some of our models actually do show the peak before periastron passage.

\vspace{1em} \noindent Line 207: I suggest either punting on the reflected light or multiplying by a Lambert phase curve (or something fancier if you prefer). If you opt for the latter, then it would be worth citing Kane & Gelino (2010, ApJ, 724, 818).

We have added phase angle into PICASO calculations. Our sentence remains true so we have not adjusted the text in this section.

\vspace{1em} \noindent Line 213: I was confused asa to the discrepancy between the current simulations and those of Iro & Deming (2010), given that they also neglected clouds.

This is because Iro & Deming (2010) are purely radiative atmospheres, they have no convection zone. We have amended the sentence.

\vspace{1em} \noindent Figure 5: I did not understand the statement of Rayleigh scattering in the figure caption: was it included in the simulations and if so, how was it omitted for the plots?

PICASO photon attenuation diagrams are typically broken up into contributions from Rayleigh, Gas, and Cloud. Clouds are not included here and we chose not to add more spaghetti, because we are focusing on the chemical differences. It is computed, just not shown. We added that it is merely omitted from the figure.

\vspace{1em} \noindent Line 227: An obvious culprit for missing physics is heat advection, which is known to shape the phase variations of short-period planets. In the case of eccentric planets we can even measure the wind speeds and they are fast: e.g., Lewis et al. (2014).

We have added a sentence to the conclusions reminding the reader that near periastron more complex models would be required to intepret the light curves, including accounting for advection.


\vspace{1em} \noindent Line 244: The discussion of peak fluxes was confusing, too many names and numbers and different channels. Either summarize in a table or re-organize.

This is summarized in table 2, but is included in the text for our additional discussion and for those that would prefer a text explanation.

\vspace{1em} \noindent Line 257: Explain what you mean by "rotationally-locked" for an eccentric planet. Presumably you mean pseudo-synchronous rotation (rotational frequency roughly equal to orbital angular velocity at periastron), but even that is a squishy concept: theorists only seem to agree on the pseudo-synchronous rotation rate to within a factor of two or so (see also de Wit et al. 2016).

This sentence was intending to refer to close-in tidally-locked hot Jupiter like planets. We have clarified this.

\vspace{1em} \noindent Line 288: "lower density atmospheres of higher gravity planets" sounds like a paradox.

For atmospheres in hydrostatic equilibrium there is a lower column mass--and thus lower opacity--above a given pressure level. To be clearer we replaced "density" with "opacity" in the sentence.


\vspace{1em} \noindent Line 292: I think that efforts to better match the timing of lightcurve peaks will have to include the effects of advection and diurnal forcing (by combining an energy balance model and a 1D model, for example).

We have amended the sentence.

\vspace{1em} \noindent Line 299: There seems to be a verb missing from the final sentence.

Indeed! Fixed.

\end{simplechar}
\end{document}
